A mass-conserving sparse grid combination technique with biorthogonal hierarchical basis functions for kinetic simulations

The exact numerical simulation of plasma turbulence is one of the assets and challenges in fusion research. For grid-based solvers, sufficiently fine resolutions are often unattainable due to the curse of dimensionality. The sparse grid combination technique provides the means to alleviate the curse of dimensionality for kinetic simulations. However, the hierarchical representation for the combination step with the state-of-the-art hat functions suffers from poor conservation properties and numerical instability. The present work introduces two new variants of hierarchical multiscale basis functions for use with the combination technique: the biorthogonal and full weighting bases. The new basis functions conserve the total mass and are shown to significantly increase accuracy for a finite-volume solution of constant advection. Further numerical experiments based on the combination technique applied to a semi-Lagrangian Vlasov--Poisson solver show a stabilizing effect of the new bases on the simulations.

==> data/advection/advection_norms_biorthogonal_periodic_3D_2-11.csv <==
time maxnorm l1norm 
 0.01 1.132351664186591 0.1859662377799756
 0.02 1.125672881016843 0.18596623778
 0.03 1.114704057675719 0.1859662377799592
 0.04 1.099577269523155 0.1859662377800937
 0.05 1.080455688288411 0.1859662377800197
 0.06 1.057534932798803 0.1859662377799574
 0.07000000000000001 1.031033947821193 0.1859662377800283
 0.08 1.001262679076958 0.1859662377800905
 0.09000000000000001 0.9685725337288363 0.18596623778017
 0.1 0.9333115853659206 0.1859662377802138
 0.11 0.8958677148999182 0.1859662377802321
 0.12 0.8566752581383529 0.1859662377802192
 0.13 0.8565595378687063 0.1859662377802678
 0.14 0.8955508147171151 0.1859662377802255
 0.15 0.9327598470925255 0.1859662377802392
 0.16 0.967760848099817 0.185966237780237
 0.17 1.000169457165457 0.1859662377802902
 0.18 1.029636584371927 0.1859662377802446
 0.19 1.055827580066078 0.1859662377803935
 0.2 1.078444543992024 0.185966237780343
 0.21 1.097255559411918 0.1859662377803248
 0.22 1.112080815584083 0.185966237780212
 0.23 1.122758040686585 0.1859662377800548
 0.24 1.129167804419619 0.185966237780001
 0.25 1.131238880068013 0.1859662377800361
 0.26 1.128940837703142 0.1859662377799865
 0.27 1.122294644451777 0.185966237780043
 0.28 1.11137911866906 0.1859662377800781
 0.29 1.096318077222801 0.1859662377801106
 0.3 1.077278242136783 0.1859662377801151
 0.31 1.054453228838132 0.1859662377801431
 0.32 1.028083898176993 0.1859662377803055
 0.33 0.9984632861654137 0.1859662377803462
 0.34 0.9659283537001185 0.185966237780249
 0.35 0.9308418934074246 0.1859662377802651
 0.36 0.8935946026211422 0.1859662377803328
 0.37 0.8546052566966202 0.1859662377803465
 0.38 0.8544901160394748 0.1859662377803412
 0.39 0.8932783661606798 0.1859662377802009
 0.4 0.9302936084182895 0.1859662377801791
 0.41 0.9651218590878015 0.1859662377802416
 0.42 0.9973746038483099 0.185966237780334
 0.43 1.026696262493324 0.1859662377804438
 0.44 1.052761474538184 0.1859662377804752
 0.45 1.075279564941897 0.1859662377803781
 0.46 1.094011367464021 0.1859662377803395
 0.47 1.108771030970589 0.1859662377803688
 0.48 1.119399058152474 0.1859662377803232
 0.49 1.125778135870645 0.1859662377803524
 0.5 1.127839024517542 0.1859662377804039
 0.51 1.125551763946528 0.1859662377803779
 0.52 1.118937045999416 0.1859662377805194
 0.53 1.108071568815213 0.1859662377804927
 0.54 1.093076299412558 0.185966237780531
 0.55 1.074120209794807 0.1859662377804424
 0.5600000000000001 1.051397540215611 0.1859662377805033
 0.5700000000000001 1.025154188892381 0.1859662377805728
 0.5800000000000001 0.9956786197064432 0.1859662377805247
 0.5900000000000001 0.9633032206863128 0.1859662377805175
 0.6 0.9283917732468686 0.1859662377805916
 0.61 0.8913313041747464 0.185966237780569
 0.62 0.8525264704814691 0.1859662377803928
 0.63 0.8524097618645275 0.185966237780436
 0.64 0.8910149526346987 0.1859662377804906
 0.65 0.9278458893217507 0.1859662377804343
 0.66 0.9625011654085335 0.1859662377804679
 0.67 0.9945962019002405 0.1859662377805665
 0.68 1.02377587540656 0.1859662377805957
 0.6900000000000001 1.049718105940828 0.1859662377806292
 0.7000000000000001 1.072134756774858 0.1859662377806966
 0.7100000000000001 1.090784876729682 0.1859662377806497
 0.7200000000000001 1.105478860655513 0.185966237780576
 0.73 1.116059076220401 0.1859662377806507
 0.74 1.1224085276866 0.1859662377805363
 0.75 1.1244595568397 0.1859662377805764
 0.76 1.122182860807732 0.1859662377806553
 0.77 1.115598619882748 0.185966237780725
 0.78 1.104782015057041 0.1859662377808255
 0.79 1.089854266472727 0.1859662377808089
 0.8 1.070982258016876 0.1859662377809049
 0.8100000000000001 1.048363274583695 0.1859662377808267
 0.8200000000000001 1.022244217756745 0.1859662377806808
 0.8300000000000001 0.9929116756461092 0.1859662377805638
 0.8400000000000001 0.9606953351644075 0.1859662377806897
 0.8500000000000001 0.9259559944956429 0.1859662377807193
 0.86 0.8890735813500998 0.1859662377807
 0.87 0.850443709423072 0.1859662377807928
 0.88 0.8503257449186667 0.1859662377806196
 0.89 0.888759287383258 0.1859662377807302
 0.9 0.9254119438376051 0.1859662377807469
 0.91 0.9598974082544195 0.1859662377808199
 0.92 0.9918357150316343 0.1859662377808207
 0.93 1.020874911773781 0.18596623778079
 0.9400000000000001 1.046695186321482 0.1859662377808159
 0.9500000000000001 1.069009675754171 0.1859662377808481
 0.9600000000000001 1.087576855729436 0.1859662377808316
 0.9700000000000001 1.102204817972558 0.1859662377807791
 0.9800000000000001 1.112737850647761 0.1859662377807988
 0.9900000000000001 1.1190584256955 0.1859662377809421



==> data/advection/advection_norms_fullweighting_periodic_3D_2-11.csv <==
time maxnorm l1norm 
 0.01 0.8374496773119418 0.1859662377798964
 0.02 0.8336197948060976 0.1859662377799534
 0.03 0.8273035969652125 0.1859662377799655
 0.04 0.8185581950741694 0.1859662377799295
 0.05 0.807473187710349 0.1859662377800206
 0.06 0.794142318243152 0.1859662377799368
 0.07000000000000001 0.7786913870148815 0.1859662377798773
 0.08 0.7612478553438571 0.1859662377799527
 0.09000000000000001 0.7419600571520891 0.1859662377800364
 0.1 0.7209923758248933 0.1859662377800974
 0.11 0.6985136156022256 0.1859662377800237
 0.12 0.6747077950671596 0.1859662377799913
 0.13 0.6746391857608758 0.1859662377800211
 0.14 0.6983006370883171 0.1859662377800335
 0.15 0.7206136413700363 0.1859662377800054
 0.16 0.7414053309742128 0.185966237779977
 0.17 0.7605005524984615 0.1859662377798869
 0.18 0.7777439507561299 0.1859662377799857
 0.19 0.7929929007337043 0.1859662377801326
 0.2 0.8061120316309975 0.1859662377800413
 0.21 0.8169926667941168 0.1859662377800131
 0.22 0.825535816071883 0.1859662377799305
 0.23 0.8316817730799476 0.1859662377799759
 0.24 0.8353760672341127 0.1859662377800503
 0.25 0.8366188546448514 0.1859662377802466
 0.26 0.8353454907655061 0.1859662377804301
 0.27 0.8315293444039416 0.1859662377805015
 0.28 0.8252370366987524 0.1859662377805316
 0.29 0.8165250267016264 0.185966237780427
 0.3 0.8054822798300399 0.1859662377803683
 0.31 0.7922058169027744 0.185966237780548
 0.32 0.7768153798492236 0.1859662377804798
 0.33 0.7594364400138047 0.1859662377805213
 0.34 0.7402193293210451 0.1859662377805346
 0.35 0.7193275825682673 0.1859662377804917
 0.36 0.6969291627486421 0.1859662377804746
 0.37 0.6732071882914051 0.1859662377804097
 0.38 0.6731395083853061 0.1859662377803059
 0.39 0.6967171772677003 0.1859662377802549
 0.4 0.7189504573890462 0.1859662377801965
 0.41 0.7396664737599398 0.1859662377802476
 0.42 0.7586912688531762 0.1859662377801958
 0.43 0.7758702924339078 0.1859662377802287
 0.44 0.791061661641788 0.185966237780213
 0.45 0.8041307451688539 0.1859662377803155
 0.46 0.814969491990901 0.1859662377801549
 0.47 0.8234794706531319 0.1859662377800835
 0.48 0.8296031815806196 0.1859662377800359
 0.49 0.8332828914395789 0.1859662377800648
 0.5 0.8345204017443758 0.1859662377801307
 0.51 0.8332515333105173 0.1859662377801676
 0.52 0.8294499024873804 0.185966237780137
 0.53 0.8231817087506141 0.1859662377801455
 0.54 0.8145030422703108 0.1859662377802059
 0.55 0.8035023443596701 0.1859662377802528
 0.5600000000000001 0.7902791600126751 0.1859662377803801
 0.5700000000000001 0.7749464765214181 0.1859662377803691
 0.5800000000000001 0.757632089193059 0.1859662377804633
 0.5900000000000001 0.7384855331204303 0.1859662377805166
 0.6 0.7176695067434454 0.1859662377804462
 0.61 0.695351141572116 0.1859662377804292
 0.62 0.6717126756416401 0.185966237780341
 0.63 0.6716462369526327 0.1859662377803923
 0.64 0.6951407551275826 0.1859662377804052
 0.65 0.7172936236749239 0.1859662377804606
 0.66 0.7379346199744766 0.1859662377804972
 0.67 0.7568896612513871 0.1859662377805666
 0.68 0.7740049851979964 0.1859662377806799
 0.6900000000000001 0.7891394340226825 0.1859662377806882
 0.7000000000000001 0.8021591062228053 0.1859662377807202
 0.7100000000000001 0.8129565386627999 0.1859662377806872
 0.7200000000000001 0.8214338306209171 0.1859662377806963
 0.73 0.8275345782692277 0.1859662377806282
 0.74 0.8312000113137366 0.185966237780686
 0.75 0.8324324610116515 0.1859662377807486
 0.76 0.8311681815189104 0.1859662377807946
 0.77 0.8273810084328457 0.1859662377807547
 0.78 0.8211367509746933 0.1859662377806812
 0.79 0.812491164217591 0.1859662377807514
 0.8 0.801534266727971 0.1859662377807972
 0.8100000000000001 0.7883611207812318 0.1859662377808855
 0.8200000000000001 0.7730858101461193 0.1859662377808424
 0.8300000000000001 0.7558355618468726 0.1859662377808646
 0.8400000000000001 0.7367591225465062 0.1859662377808194
 0.8500000000000001 0.7160183622598931 0.1859662377808114
 0.86 0.6937795891965264 0.1859662377808322
 0.87 0.6702255843735324 0.1859662377807711
 0.88 0.6701590864838144 0.1859662377807957
 0.89 0.6935710038723224 0.1859662377807611
 0.9 0.7156436329892444 0.1859662377806848
 0.91 0.7362101597362887 0.1859662377806748
 0.92 0.7550959965059503 0.1859662377807318
 0.93 0.7721481557005934 0.1859662377806358
 0.9400000000000001 0.7872261923368603 0.1859662377806579
 0.9500000000000001 0.8001969211783726 0.1859662377806526
 0.9600000000000001 0.8109534484335776 0.1859662377806752
 0.9700000000000001 0.819398391680661 0.1859662377806252
 0.9800000000000001 0.8254760222967322 0.1859662377806288
 0.9900000000000001 0.8291273652091239 0.1859662377805743



==> data/advection/advection_norms_hat_3D_2-11.csv <==
time maxnorm l1norm 
 0.01 0.9980839160288238 0.1812445699169978
 0.02 0.9925769129092912 0.1825623762970088
 0.03 0.9835452185143112 0.1837506428514934
 0.04 0.971090090260571 0.1848117570803775
 0.05 0.9553494622743763 0.1857480305164816
 0.06 0.936494503923649 0.1865616791892075
 0.07000000000000001 0.9147180928833658 0.1872547218618493
 0.08 0.8902388027919377 0.1878289474405493
 0.09000000000000001 0.8633066857345109 0.1882859395885945
 0.1 0.8341902692464679 0.1886269905816619
 0.11 0.803169108615376 0.1888530700897823
 0.12 0.7705349711411195 0.1889648476720294
 0.13 0.7703794380559921 0.1889626390895119
 0.14 0.8027914395716977 0.1888463870320792
 0.15 0.8335532690218249 0.1886157381572215
 0.16 0.8623792174922046 0.1882700218802526
 0.17 0.8889926170323772 0.1878082333151396
 0.18 0.9131351154125591 0.1872290999579418
 0.19 0.9345675840873344 0.1865310862041473
 0.2 0.9530688509797526 0.1857123053205984
 0.21 0.9684485160181409 0.1847703267369606
 0.22 0.98055666338061 0.183702351822175
 0.23 0.9892624693183215 0.1825220263676001
 0.24 0.9944750207672928 0.1814040098832258
 0.25 0.9961404705580024 0.1809076840316578
 0.26 0.9942327894659838 0.1814204421805429
 0.27 0.9887650303033502 0.1825212841331559
 0.28 0.9797973596551968 0.1836887134999045
 0.29 0.9674286257287754 0.1847508234592483
 0.3 0.9517982068702304 0.1856879054981921
 0.31 0.9330690946722144 0.1865019651975831
 0.32 0.9114347889589294 0.1871954717096591
 0.33 0.8871142285184941 0.1877702846880737
 0.34 0.8603537521435192 0.1882278735762455
 0.35 0.8314185072489964 0.1885694257925069
 0.36 0.8005856274171546 0.1887958651201362
 0.37 0.7681437665689963 0.1889078265781694
 0.38 0.7679739150797801 0.1889056146883105
 0.39 0.8001922843242053 0.1887891946045532
 0.4 0.8307691500299478 0.1885582229959107
 0.41 0.8594186162999848 0.1882120664245469
 0.42 0.8858663589791704 0.1877497935948788
 0.43 0.909855952246807 0.1871701457841574
 0.44 0.9311503549605125 0.186471463353968
 0.45 0.9495314261291001 0.1856516454770318
 0.46 0.964811030962101 0.1847094224846101
 0.47 0.9768394663300812 0.1836565315677813
 0.48 0.9854882982808908 0.1825702925232478
 0.49 0.9906657138722105 0.1816823665667195
 0.5 0.9923182614358151 0.1813358125612653
 0.51 0.9904218293357725 0.1816970734632261
 0.52 0.9849909113440913 0.182578580995056
 0.53 0.9760848762904272 0.1836493478935033
 0.54 0.9638007205410442 0.1846916478658304
 0.55 0.9482774063856185 0.1856277543400363
 0.5600000000000001 0.9296726728862009 0.1864427744413386
 0.5700000000000001 0.9081796505411618 0.1871369178466639
 0.5800000000000001 0.8840154635490827 0.1877121326190591
 0.5900000000000001 0.8574239635762746 0.1881700561248469
 0.6 0.8286674705061239 0.1885119199365263
 0.61 0.7980203631467917 0.1887386157145243
 0.62 0.7657716241069696 0.1888507268131351
 0.63 0.7655864173786581 0.1888485321617358
 0.64 0.7976130682459082 0.188732008699638
 0.65 0.828006906086133 0.1885008382127998
 0.66 0.8564817323646847 0.1881544014147539
 0.67 0.8827655502815508 0.1876917466042254
 0.68 0.9066041528370133 0.1871115409650994
 0.6900000000000001 0.9277627466857947 0.1864121218694611
 0.7000000000000001 0.9460254694734136 0.1855925648633843
 0.7100000000000001 0.9612060724209666 0.1846591358282724
 0.7200000000000001 0.973155270587523 0.1836479498275194
 0.73 0.9817474664100471 0.1826683671412366
 0.74 0.9868903819032855 0.1819263998209597
 0.75 0.9885312933268768 0.1816509506136473
 0.76 0.9866470207479657 0.181938969168648
 0.77 0.9812525623635391 0.1826794346137362
 0.78 0.9724068039179992 0.18364655777503
 0.79 0.9602065778220132 0.1846450615119657
 0.8 0.9447872741333389 0.1855699840511939
 0.8100000000000001 0.9263052337579938 0.1863838607862411
 0.8200000000000001 0.9049517631357673 0.1870785921691996
 0.8300000000000001 0.8809418895815293 0.1876543512247972
 0.8400000000000001 0.8545170482832385 0.1881126260152431
 0.8500000000000001 0.8259369568812306 0.1884547197744377
 0.86 0.7954734072241254 0.1886815701626518
 0.87 0.7634157039465181 0.1887937703985663
 0.88 0.763215945556085 0.188791596254602
 0.89 0.7950543620022261 0.1886750205764612
 0.9 0.8252661209469541 0.1884437140328089
 0.91 0.8535682691370453 0.1880970273904966
 0.92 0.8796900413864399 0.1876339632756326
 0.93 0.9033795169039305 0.1870532319554957
 0.9400000000000001 0.9244040900016798 0.1863539213835585
 0.9500000000000001 0.9425499867061283 0.1855388173021724
 0.9600000000000001 0.9576327149107808 0.1846251590628411
 0.9700000000000001 0.9695034385332977 0.1836671641171413
 0.9800000000000001 0.97803963806759 0.1827809938694818
 0.9900000000000001 0.9831487308175428 0.1821393506482754



==> data/advection_conservation.csv <==
index,basis,dim,lmin,lmax,t,L0error,L1error,L2error,dof
0,biorthogonal_periodic,2,2,2,1.0,0.6909815444249555,0.6621467352740745,0.6300645537189258,16.0
1,fg,2,2,2,1.0,0.6909815444249672,0.6621467352740696,0.6300645537189273,16.0
2,fullweighting_periodic,2,2,2,1.0,0.6909815444249672,0.6621467352740696,0.6300645537189273,16.0
3,hat,2,2,2,1.0,0.6909815444249627,0.6621467352740722,0.6300645537189269,16.0
4,biorthogonal_periodic,2,2,3,1.0,0.6389069676642417,0.6180437649370759,0.5839580600872597,80.0
5,biorthogonal_periodic,2,2,3,1.0,0.6389069676642417,0.6180437649370759,0.5839580600872597,80.0
6,fg,2,3,3,1.0,0.6384966559736625,0.6178882163862032,0.5837703770501563,64.0
7,fg,2,3,3,1.0,0.6384966559736625,0.6178882163862032,0.5837703770501563,64.0
8,fullweighting_periodic,2,2,3,1.0,0.63879590711045,0.6179318127939275,0.5838575109053218,80.0
9,fullweighting_periodic,2,2,3,1.0,0.63879590711045,0.6179318127939275,0.5838575109053218,80.0
10,hat,2,2,3,1.0,0.6392738095894878,0.6182469458406973,0.5841599050168567,80.0
11,hat,2,2,3,1.0,0.6392738095894878,0.6182469458406973,0.5841599050168567,80.0
12,biorthogonal_periodic,2,2,4,1.0,0.5210913428448994,0.4894423488782053,0.4634224511071255,256.0
13,fg,2,4,4,1.0,0.5187219638262208,0.4881997509819867,0.4620636828241058,256.0
14,fullweighting_periodic,2,2,4,1.0,0.5207862344062537,0.4894294261221694,0.463462094703612,256.0
15,hat,2,2,4,1.0,0.5251453320494935,0.4914952160050392,0.4656757151452169,256.0
16,biorthogonal_periodic,2,2,5,1.0,0.3637484340028754,0.3278525723241547,0.3139410527484123,704.0
17,fg,2,5,5,1.0,0.3593907697062109,0.3254884329067171,0.3111147411608851,1024.0
18,fullweighting_periodic,2,2,5,1.0,0.363143038463878,0.3281572763969888,0.3143586074454695,704.0
19,hat,2,2,5,1.0,0.3748511634300946,0.3336321176332203,0.3210918722950367,704.0
20,biorthogonal_periodic,2,2,6,1.0,0.2231980260823569,0.1926958341733863,0.1880746654264295,1792.0
21,fg,2,6,6,1.0,0.2188968077111383,0.1904231148571613,0.1851369051622611,4096.0
22,fullweighting_periodic,2,2,6,1.0,0.223072676652924,0.1929806884010486,0.1884632616470906,1792.0
23,hat,2,2,6,1.0,0.2369264020847194,0.199985731522629,0.1979571774722554,1792.0
24,biorthogonal_periodic,2,2,7,1.0,0.1252739762070343,0.1039179175126314,0.10405153584466,4352.0
25,fg,2,7,7,1.0,0.1220858616027158,0.102398051600575,0.1019269947169908,16384.0
26,fullweighting_periodic,2,2,7,1.0,0.1255775770145426,0.1040575744990655,0.1042499894199408,4352.0
27,hat,2,2,7,1.0,0.1364713540099648,0.1097603457092393,0.1124494707169731,4352.0
28,biorthogonal_periodic,2,2,8,1.0,0.06620108166837986,0.05324979841796221,0.05497693667465646,10240.0
29,fg,2,8,8,1.0,0.06416559270115821,0.05240729920766768,0.05367990701744481,65536.0
30,fullweighting_periodic,2,2,8,1.0,0.06653380996635383,0.05329991984122849,0.0550541821863695,10240.0
31,hat,2,2,8,1.0,0.07350095234914898,0.05692902055228517,0.0604815241183678,10240.0
32,biorthogonal_periodic,2,2,9,1.0,0.03851411251187807,0.02639606488745657,0.02823360209541183,23552.0
33,fg,2,9,9,1.0,0.03675537294596096,0.02596282761791443,0.02749684442615997,262144.0
34,fullweighting_periodic,2,2,9,1.0,0.03865218103568763,0.02641178777185688,0.0282601472010886,23552.0
35,hat,2,2,9,1.0,0.04354743108349315,0.02853025156845844,0.03140179276757647,23552.0
36,biorthogonal_periodic,2,2,10,1.0,0.02557288733673615,0.01262768727585015,0.01411229495550232,53248.0
37,fg,2,10,10,1.0,0.02437875752634395,0.01240920783930953,0.01370596256446776,1048576.0
38,fullweighting_periodic,2,2,10,1.0,0.02565618102027117,0.01263235388130033,0.01412102339611917,53248.0
39,hat,2,2,10,1.0,0.02872297874754496,0.01383400436846443,0.0158264421412003,53248.0
40,biorthogonal_periodic,2,2,11,1.0,0.01656488185245749,0.005697284969797808,0.00673796437829162,118784.0
41,fg,2,11,11,1.0,0.01575466181374414,0.005587781654197877,0.006517096154772501,4194304.0
42,fullweighting_periodic,2,2,11,1.0,0.01661509009485989,0.005698708383361901,0.006740898612574196,118784.0
43,hat,2,2,11,1.0,0.01857310073403434,0.00635396844670689,0.007640829205916155,118784.0
44,biorthogonal_periodic,3,2,2,1.0,0.8279983868873732,0.7798099130757703,0.728135858007817,64.0
45,fg,3,2,2,1.0,0.8279983868873736,0.779809913075766,0.728135858007817,64.0
46,fullweighting_periodic,3,2,2,1.0,0.8279983868873736,0.779809913075766,0.728135858007817,64.0
47,hat,3,2,2,1.0,0.8279983868873714,0.7798099130757721,0.7281358580078168,64.0
48,biorthogonal_periodic,3,2,3,1.0,0.7827083616709747,0.735976031730572,0.6814820669010221,448.0
49,fg,3,3,3,1.0,0.7819648087621017,0.7357727486208894,0.6810982798836369,512.0
50,fullweighting_periodic,3,2,3,1.0,0.7825172353966836,0.7357116285910911,0.6812809371739343,448.0
51,hat,3,2,3,1.0,0.7833587216404773,0.7363607924134562,0.6818837185379129,448.0
52,biorthogonal_periodic,3,2,4,1.0,0.6697342429694724,0.592155888611004,0.5561538065274511,1984.0
53,fg,3,4,4,1.0,0.6649119870281969,0.5899753620721476,0.5533222895458215,4096.0
54,fullweighting_periodic,3,2,4,1.0,0.6690846020711145,0.5919168014145291,0.5562148285451859,1984.0
55,hat,3,2,4,1.0,0.6774445975326555,0.5957917609126692,0.5606785020638744,1984.0
56,biorthogonal_periodic,3,2,5,1.0,0.4970579273716326,0.4057791481813087,0.3914239005602799,7040.0
57,fg,3,5,5,1.0,0.4866059857745498,0.4013634310374447,0.3852398829357932,32768.0
58,fullweighting_periodic,3,2,5,1.0,0.49593225813209,0.4061601777133805,0.3922978261170016,7040.0
59,hat,3,2,5,1.0,0.5208104124929986,0.4164685092369141,0.4062097024299086,7040.0
60,biorthogonal_periodic,3,2,6,1.0,0.3209224881812076,0.2441036029177301,0.2425075097110347,22016.0
61,fg,3,6,6,1.0,0.3094150873949124,0.2395808236667893,0.2357254998177127,262144.0
62,fullweighting_periodic,3,2,6,1.0,0.320504453323445,0.2445769190982214,0.2433998848211858,22016.0
63,hat,3,2,6,1.0,0.354723397461103,0.2585383474978228,0.2641224756008875,22016.0
64,biorthogonal_periodic,3,2,7,1.0,0.1862863185833311,0.1340599665979903,0.1371766762498093,63488.0
65,fg,3,7,7,1.0,0.1772191416747036,0.1308597015421392,0.1320771755556157,2097152.0
66,fullweighting_periodic,3,2,7,1.0,0.1873922325079094,0.1343181036738068,0.1376704263009539,63488.0
67,hat,3,2,7,1.0,0.2170892766899711,0.1465551391354818,0.1567976480560667,63488.0
68,biorthogonal_periodic,3,2,8,1.0,0.1005895673226797,0.06945651153748973,0.07335369276757217,173056.0
69,fg,3,8,8,1.0,0.09460748712614453,0.06759570200654373,0.07017246604933387,16777216.0
70,fullweighting_periodic,3,2,8,1.0,0.1016225315884256,0.06955361018772174,0.07355835336797681,173056.0
71,hat,3,2,8,1.0,0.122233485514153,0.07765201261764108,0.08693160513828414,173056.0
72,biorthogonal_periodic,3,2,9,1.0,0.05147861594576885,0.03461320920015241,0.03787299912016078,452608.0
73,fg,3,9,9,1.0,0.04801177601316645,0.03362966048048426,0.03604981618257448,134217728.0
74,fullweighting_periodic,3,2,9,1.0,0.05229731206117068,0.03464659263508917,0.0379476258901338,452608.0
75,hat,3,2,9,1.0,0.06460481344425362,0.03938633405196984,0.04597206680424539,452608.0
76,biorthogonal_periodic,3,2,10,1.0,0.02515817572922493,0.01665336415664387,0.01896905212852143,1146880.0
77,fullweighting_periodic,3,2,10,1.0,0.02567883061215709,0.01666943508104133,0.01899581943086484,1146880.0
78,hat,3,2,10,1.0,0.03236511384883273,0.01941284903815817,0.02344064303904794,1146880.0
79,biorthogonal_periodic,3,2,11,1.0,0.01649242345801569,0.007698073656570982,0.009090751907748862,2834432.0
80,fullweighting_periodic,3,2,11,1.0,0.01679184989523003,0.007712703937288515,0.009101121759112393,2834432.0
81,hat,3,2,11,1.0,0.02059899684210198,0.009258941272432005,0.01146340025241733,2834432.0
82,biorthogonal_periodic,4,2,2,1.0,0.9041437126040556,0.8779215324518114,0.7989564102075073,256.0
83,fg,4,2,2,1.0,0.9041437126040547,0.8779215324518124,0.7989564102075066,256.0
84,fullweighting_periodic,4,2,2,1.0,0.9041437126040547,0.8779215324518124,0.7989564102075066,256.0
85,hat,4,2,2,1.0,0.9041437126040556,0.877921532451813,0.7989564102075073,256.0
86,biorthogonal_periodic,4,2,3,1.0,0.8700836441175848,0.8347333571242649,0.7545798827176161,2304.0
87,fg,4,3,3,1.0,0.8692269897836555,0.8345492263264163,0.7540200318496336,4096.0
88,fullweighting_periodic,4,2,3,1.0,0.8698639368412431,0.8342905992126383,0.7542956608419481,2304.0
89,hat,4,2,3,1.0,0.8708174445810105,0.8353178975537056,0.7551492189545199,2304.0
90,biorthogonal_periodic,4,2,4,1.0,0.7745076880042497,0.6780163039367034,0.6318236662356812,12544.0
91,fg,4,4,4,1.0,0.7679469714012698,0.6749361919555956,0.6275789216446912,65536.0
92,fullweighting_periodic,4,2,4,1.0,0.7737378238649245,0.6774451767810529,0.6318872538218681,12544.0
93,hat,4,2,4,1.0,0.7842518618619071,0.6832715164484078,0.6383691092608713,12544.0
94,biorthogonal_periodic,4,2,5,1.0,0.6057936977638098,0.4717450402477297,0.4603712091959127,53504.0
95,fg,4,5,5,1.0,0.5895985339607991,0.4653650250342877,0.4506228515330791,1048576.0
96,fullweighting_periodic,4,2,5,1.0,0.6045880871540463,0.4720489703471177,0.4616719220910743,53504.0
97,hat,4,2,5,1.0,0.6400234153770136,0.4872107278789337,0.4824326072385636,53504.0
98,biorthogonal_periodic,4,2,6,1.0,0.4094924050480006,0.288867176796381,0.2941929524381585,196608.0
99,fg,4,6,6,1.0,0.3896485494299801,0.2820815593797034,0.2829235990804389,16777216.0
100,fullweighting_periodic,4,2,6,1.0,0.409695748031832,0.2894602420924235,0.2956542069749759,196608.0
101,hat,4,2,6,1.0,0.4650621428230157,0.3109598652365571,0.3282419066230458,196608.0
102,biorthogonal_periodic,4,2,7,1.0,0.245732416859617,0.1612354401960392,0.1699405472626218,653312.0
103,fg,4,7,7,1.0,0.2289684304140074,0.1562189865787831,0.1611347799533454,268435456.0
104,fullweighting_periodic,4,2,7,1.0,0.2482064292200795,0.1615956020773524,0.1708240504886472,653312.0
105,hat,4,2,7,1.0,0.3017583446655184,0.1811254214335394,0.2027819495841662,653312.0
106,biorthogonal_periodic,4,2,8,1.0,0.1355121655122167,0.08457229979986355,0.0919243578862643,2019328.0
107,fullweighting_periodic,4,2,8,1.0,0.1381331770168847,0.08469924724696384,0.09231979705597787,2019328.0
108,hat,4,2,8,1.0,0.177923792170216,0.09812142155833282,0.1158231283064503,2019328.0
109,biorthogonal_periodic,4,2,9,1.0,0.07027733978971505,0.04249467840081949,0.04769583343520933,5910528.0
110,fullweighting_periodic,4,2,9,1.0,0.07246655674365284,0.04251614145041282,0.04785127724652462,5910528.0
111,hat,4,2,9,1.0,0.0972567516971316,0.05044268461800221,0.06244866573896018,5910528.0
112,biorthogonal_periodic,4,2,10,1.0,0.03455327973126258,0.02060016808817122,0.02391893694718257,16580608.0
113,fullweighting_periodic,4,2,10,1.0,0.03636637794749256,0.02060275383269848,0.02398075719387448,16580608.0
114,hat,4,2,10,1.0,0.0499949733651263,0.02520067777720069,0.03223100699318106,16580608.0
115,biorthogonal_periodic,4,2,11,1.0,0.01634665717968335,0.009720807207407494,0.01147490292869325,44957696.0
116,fullweighting_periodic,4,2,11,1.0,0.01720397685134794,0.009743522274290746,0.01150275578634474,44957696.0
117,hat,4,2,11,1.0,0.0241124443771447,0.01234568354556538,0.01592852896212043,44957696.0
118,biorthogonal_periodic,5,2,2,1.0,0.9454837971312183,0.9537484409544273,0.8452048440023973,1024.0
119,fg,5,2,2,1.0,0.9454837971312201,0.9537484409544223,0.8452048440023994,1024.0
120,fullweighting_periodic,5,2,2,1.0,0.9454837971312201,0.9537484409544223,0.8452048440023994,1024.0
121,hat,5,2,2,1.0,0.9454837971312193,0.9537484409544247,0.8452048440023988,1024.0
122,biorthogonal_periodic,5,2,3,1.0,0.9228177335054975,0.9134561659001178,0.803970979753067,11264.0
123,fg,5,3,3,1.0,0.9220833834706268,0.9133546259408549,0.8032709519656164,32768.0
124,fullweighting_periodic,5,2,3,1.0,0.9226115035728477,0.9128345061802982,0.8036225625063614,11264.0
125,hat,5,2,3,1.0,0.9234371771400128,0.9142637392920446,0.8046661421646218,11264.0
126,biorthogonal_periodic,5,2,4,1.0,0.8476656042958428,0.7460926285309254,0.6868771495989923,72704.0
127,fg,5,4,4,1.0,0.8406026131246174,0.7421212897082095,0.6814949932485228,1048576.0
128,fullweighting_periodic,5,2,4,1.0,0.8472431121859426,0.7451761347122028,0.686928265017161,68608.0
129,hat,5,2,4,1.0,0.8578171437157792,0.7530641361576453,0.6949192257543593,72704.0
130,biorthogonal_periodic,5,2,5,1.0,0.6912538366856833,0.5233595096984126,0.5144574575742996,359424.0
131,fg,5,5,5,1.0,0.6708340499908394,0.5152205494139637,0.501568575558092,33554432.0
132,fullweighting_periodic,5,2,5,1.0,0.6906886919523623,0.5234636252590181,0.5161186398293909,359424.0
133,hat,5,2,5,1.0,0.7333097437561814,0.5435895961607691,0.5423129987707198,359424.0
134,biorthogonal_periodic,5,2,6,1.0,0.4864520214787893,0.3240933250566408,0.3371680198873157,1506304.0
135,fullweighting_periodic,5,2,6,1.0,0.4843620188250067,0.3246623346272668,0.3391895845152179,1506304.0
136,hat,5,2,6,1.0,0.5630831446938582,0.3537090669963221,0.3822411091569189,1506304.0
137,biorthogonal_periodic,5,2,7,1.0,0.3010513996762705,0.1830862207870048,0.1982660091697936,5634048.0
138,fullweighting_periodic,5,2,7,1.0,0.299770939779172,0.1834678879599585,0.1995771040575581,5634048.0
139,hat,5,2,7,1.0,0.385408892718605,0.2101324677080086,0.2440741986008013,5634048.0
140,biorthogonal_periodic,5,2,8,1.0,0.1693232766424907,0.09710397577772177,0.1083953264887439,19386368.0
141,fullweighting_periodic,5,2,8,1.0,0.1709870824773268,0.09723841591559401,0.1090207740759277,19386368.0
142,hat,5,2,8,1.0,0.2375169798014671,0.1159063240215459,0.1432613443318893,19386368.0
143,biorthogonal_periodic,5,2,9,1.0,0.08901912592257478,0.04924888262269505,0.05658160860668415,62578688.0
144,fullweighting_periodic,5,2,9,1.0,0.09277782735733847,0.04925666954056574,0.05684468631925154,62578688.0
145,hat,5,2,9,1.0,0.1343803884138919,0.06040450758174885,0.07883402475610247,62578688.0
146,biorthogonal_periodic,6,2,2,1.0,0.9677163847061853,1.026531293775219,0.883971463586283,4096.0
147,fg,6,2,2,1.0,0.9677163847061849,1.026531293775218,0.883971463586282,4096.0
148,fullweighting_periodic,6,2,2,1.0,0.9677163847061849,1.026531293775218,0.883971463586282,4096.0
149,hat,6,2,2,1.0,0.9677163847061847,1.026531293775223,0.8839714635862824,4096.0
150,biorthogonal_periodic,6,2,3,1.0,0.9511661592877283,0.9906119157626695,0.8471708997090296,53248.0
151,fg,6,3,3,1.0,0.9504844494164991,0.9907083737676909,0.846376270726088,262144.0
152,fullweighting_periodic,6,2,3,1.0,0.9509904509783462,0.9897957733880594,0.8467835925134938,53248.0
153,hat,6,2,3,1.0,0.9517303748257161,0.9916501770140637,0.8479430693295973,53248.0
154,biorthogonal_periodic,6,2,4,1.0,0.8915187429150578,0.814477902396789,0.7389778223046081,397312.0
155,fg,6,4,4,1.0,0.8841341842813479,0.8095206503928484,0.7326049589784358,16777216.0
156,fullweighting_periodic,6,2,4,1.0,0.8915111051172295,0.8132182454549444,0.7390193250510537,397312.0
157,hat,6,2,4,1.0,0.9013836709289205,0.8233457364582288,0.7481615652345698,397312.0
158,biorthogonal_periodic,6,2,5,1.0,0.7546459353377645,0.5747083943481158,0.5696939698595078,2232320.0
159,fullweighting_periodic,6,2,5,1.0,0.7552397973270033,0.5746150630238331,0.5717391287064462,2232320.0
160,hat,6,2,5,1.0,0.7986020587756357,0.6002795050181771,0.6028392795525976,2232320.0
161,biorthogonal_periodic,6,2,6,1.0,0.5520579601050117,0.3590745321381721,0.3837569356682987,10489856.0
162,fullweighting_periodic,6,2,6,1.0,0.5529329267755675,0.3596100583160829,0.3864905142736565,10489856.0
163,hat,6,2,6,1.0,0.6419388647582773,0.3970753346115197,0.4405219283464765,10489856.0
164,biorthogonal_periodic,6,2,7,1.0,0.3513830251502017,0.2049739083455762,0.2302130726414476,43520000.0
165,fullweighting_periodic,6,2,7,1.0,0.3528074686573138,0.2053726474456473,0.2321378377754246,43520000.0
166,hat,6,2,7,1.0,0.4607022561151144,0.240318223395061,0.2912901421751784,43520000.0


==> data/dualwavelet.dat <==
x	psi
-1.19921875	0.0
-1.1953125	0.0
-1.19140625	0.0
-1.1875	0.0
-1.18359375	0.0
-1.1796875	0.0
-1.17578125	0.0
-1.171875	0.0
-1.16796875	0.0
-1.1640625	0.0
-1.16015625	0.0
-1.15625	0.0
-1.15234375	0.0
-1.1484375	0.0
-1.14453125	0.0
-1.140625	0.0
-1.13671875	0.0
-1.1328125	0.0
-1.12890625	0.0
-1.125	0.0
-1.12109375	0.0
-1.1171875	0.0
-1.11328125	0.0
-1.109375	0.0
-1.10546875	0.0
-1.1015625	0.0
-1.09765625	0.0
-1.09375	0.0
-1.08984375	0.0
-1.0859375	0.0
-1.08203125	0.0
-1.078125	0.0
-1.07421875	0.0
-1.0703125	0.0
-1.06640625	0.0
-1.0625	0.0
-1.05859375	0.0
-1.0546875	0.0
-1.05078125	0.0
-1.046875	0.0
-1.04296875	0.0
-1.0390625	0.0
-1.03515625	0.0
-1.03125	0.0
-1.02734375	0.0
-1.0234375	0.0
-1.01953125	0.0
-1.015625	0.0
-1.01171875	0.0
-1.0078125	0.0
-1.00390625	0.0
-1.0	0.0
-0.99609375	-7.62939453125e-06
-0.9921875	6.103515625e-05
-0.98828125	-3.814697265625e-05
-0.984375	-0.0003662109375
-0.98046875	0.00011444091796875
-0.9765625	6.103515625e-05
-0.97265625	0.00051116943359375
-0.96875	0.001953125
-0.96484375	0.00029754638671875
-0.9609375	-0.00067138671875
-0.95703125	-0.00046539306640625
-0.953125	0.0001220703125
-0.94921875	-0.00171661376953125
-0.9453125	-0.00164794921875
-0.94140625	-0.00376129150390625
-0.9375	-0.009765625
-0.93359375	-0.00324249267578125
-0.9296875	-0.00091552734375
-0.92578125	-9.918212890625e-05
-0.921875	0.0035400390625
-0.91796875	0.00151824951171875
-0.9140625	0.00201416015625
-0.91015625	0.00167083740234375
-0.90625	-0.001953125
-0.90234375	0.00371551513671875
-0.8984375	0.00762939453125
-0.89453125	0.00734710693359375
-0.890625	0.0050048828125
-0.88671875	0.01317596435546875
-0.8828125	0.01348876953125
-0.87890625	0.02236175537109375
-0.875	0.046875
-0.87109375	0.02141571044921875
-0.8671875	0.01129150390625
-0.86328125	0.01039886474609375
-0.859375	0.0025634765625
-0.85546875	0.00200653076171875
-0.8515625	0.00152587890625
-0.84765625	-0.00516510009765625
-0.84375	-0.017578125
-0.83984375	-0.00830841064453125
-0.8359375	-0.00506591796875
-0.83203125	-0.00736236572265625
-0.828125	-0.0086669921875
-0.82421875	-0.00592803955078125
-0.8203125	-0.00799560546875
-0.81640625	-0.00284576416015625
-0.8125	0.013671875
-0.80859375	-0.00739288330078125
-0.8046875	-0.01556396484375
-0.80078125	-0.01987457275390625
-0.796875	-0.0335693359375
-0.79296875	-0.02704620361328125
-0.7890625	-0.03021240234375
-0.78515625	-0.02884674072265625
-0.78125	-0.013671875
-0.77734375	-0.03876495361328125
-0.7734375	-0.05584716796875
-0.76953125	-0.05564117431640625
-0.765625	-0.0477294921875
-0.76171875	-0.08106231689453125
-0.7578125	-0.08319091796875
-0.75390625	-0.11972808837890625
-0.75	-0.21875
-0.74609375	-0.11774444580078125
-0.7421875	-0.07952880859375
-0.73828125	-0.07505035400390625
-0.734375	-0.0384521484375
-0.73046875	-0.04633331298828125
-0.7265625	-0.04437255859375
-0.72265625	-0.02713775634765625
-0.71875	-0.005859375
-0.71484375	-0.01245880126953125
-0.7109375	-0.00799560546875
-0.70703125	-0.00370025634765625
-0.703125	-0.0106201171875
-0.69921875	0.01238250732421875
-0.6953125	0.01837158203125
-0.69140625	0.03694915771484375
-0.6875	0.083984375
-0.68359375	0.04332733154296875
-0.6796875	0.03082275390625
-0.67578125	0.03157806396484375
-0.671875	0.0162353515625
-0.66796875	0.02758026123046875
-0.6640625	0.02984619140625
-0.66015625	0.02993011474609375
-0.65625	0.037109375
-0.65234375	0.02880096435546875
-0.6484375	0.02178955078125
-0.64453125	0.02535247802734375
-0.640625	0.0372314453125
-0.63671875	0.01433563232421875
-0.6328125	0.01593017578125
-0.62890625	-0.00748443603515625
-0.625	-0.078125
-0.62109375	0.00115203857421875
-0.6171875	0.03472900390625
-0.61328125	0.03993988037109375
-0.609375	0.0650634765625
-0.60546875	0.07158660888671875
-0.6015625	0.07574462890625
-0.59765625	0.10054779052734375
-0.59375	0.146484375
-0.58984375	0.11498260498046875
-0.5859375	0.10430908203125
-0.58203125	0.11495208740234375
-0.578125	0.1241455078125
-0.57421875	0.11150360107421875
-0.5703125	0.12091064453125
-0.56640625	0.09993743896484375
-0.5625	0.029296875
-0.55859375	0.12151336669921875
-0.5546875	0.15826416015625
-0.55078125	0.17739105224609375
-0.546875	0.2359619140625
-0.54296875	0.21123504638671875
-0.5390625	0.22564697265625
-0.53515625	0.22310638427734375
-0.53125	0.166015625
-0.52734375	0.26689910888671875
-0.5234375	0.33673095703125
-0.51953125	0.33791351318359375
-0.515625	0.3077392578125
-0.51171875	0.44335174560546875
-0.5078125	0.45391845703125
-0.50390625	0.6019515991210938
-0.5	1.0
-0.49609375	0.5980758666992188
-0.4921875	0.44586181640625
-0.48828125	0.43178558349609375
-0.484375	0.2935791015625
-0.48046875	0.31792449951171875
-0.4765625	0.31304931640625
-0.47265625	0.23751068115234375
-0.46875	0.126953125
-0.46484375	0.18675994873046875
-0.4609375	0.18927001953125
-0.45703125	0.17012786865234375
-0.453125	0.1885986328125
-0.44921875	0.13347625732421875
-0.4453125	0.11016845703125
-0.44140625	0.07796478271484375
-0.4375	0.005859375
-0.43359375	0.04650115966796875
-0.4296875	0.05426025390625
-0.42578125	0.03768157958984375
-0.421875	0.0318603515625
-0.41796875	0.02684783935546875
-0.4140625	0.01031494140625
-0.41015625	0.01845550537109375
-0.40625	0.060546875
-0.40234375	-0.01197052001953125
-0.3984375	-0.05633544921875
-0.39453125	-0.06327056884765625
-0.390625	-0.0643310546875
-0.38671875	-0.12604522705078125
-0.3828125	-0.13641357421875
-0.37890625	-0.20938873291015625
-0.375	-0.390625
-0.37109375	-0.22205352783203125
-0.3671875	-0.16204833984375
-0.36328125	-0.16397857666015625
-0.359375	-0.1136474609375
-0.35546875	-0.12720489501953125
-0.3515625	-0.13275146484375
-0.34765625	-0.10288238525390625
-0.34375	-0.048828125
-0.33984375	-0.09699249267578125
-0.3359375	-0.11395263671875
-0.33203125	-0.11093902587890625
-0.328125	-0.1209716796875
-0.32421875	-0.12049102783203125
-0.3203125	-0.11688232421875
-0.31640625	-0.12888336181640625
-0.3125	-0.158203125
-0.30859375	-0.12488555908203125
-0.3046875	-0.11468505859375
-0.30078125	-0.10733795166015625
-0.296875	-0.0794677734375
-0.29296875	-0.10254669189453125
-0.2890625	-0.09808349609375
-0.28515625	-0.11191558837890625
-0.28125	-0.169921875
-0.27734375	-0.09473419189453125
-0.2734375	-0.04754638671875
-0.26953125	-0.05423736572265625
-0.265625	-0.0819091796875
-0.26171875	0.01091766357421875
-0.2578125	0.01104736328125
-0.25390625	0.11507415771484375
-0.25	0.40625
-0.24609375	0.09734344482421875
-0.2421875	-0.02288818359375
-0.23828125	-0.04257965087890625
-0.234375	-0.1595458984375
-0.23046875	-0.13983917236328125
-0.2265625	-0.15179443359375
-0.22265625	-0.20755767822265625
-0.21875	-0.271484375
-0.21484375	-0.26416778564453125
-0.2109375	-0.28729248046875
-0.20703125	-0.30521392822265625
-0.203125	-0.2879638671875
-0.19921875	-0.37018585205078125
-0.1953125	-0.39373779296875
-0.19140625	-0.46378326416015625
-0.1875	-0.634765625
-0.18359375	-0.49256134033203125
-0.1796875	-0.45159912109375
-0.17578125	-0.45645904541015625
-0.171875	-0.4017333984375
-0.16796875	-0.44971466064453125
-0.1640625	-0.46038818359375
-0.16015625	-0.46787261962890625
-0.15625	-0.509765625
-0.15234375	-0.46802520751953125
-0.1484375	-0.43719482421875
-0.14453125	-0.45487213134765625
-0.140625	-0.5057373046875
-0.13671875	-0.41022491455078125
-0.1328125	-0.41961669921875
-0.12890625	-0.31974029541015625
-0.125	-0.015625
-0.12109375	-0.36115264892578125
-0.1171875	-0.50823974609375
-0.11328125	-0.5333023071289062
-0.109375	-0.6458740234375
-0.10546875	-0.6735305786132812
-0.1015625	-0.69378662109375
-0.09765625	-0.8008193969726562
-0.09375	-0.994140625
-0.08984375	-0.8684158325195312
-0.0859375	-0.82928466796875
-0.08203125	-0.8762588500976562
-0.078125	-0.9149169921875
-0.07421875	-0.8718948364257812
-0.0703125	-0.91424560546875
-0.06640625	-0.8365859985351562
-0.0625	-0.564453125
-0.05859375	-0.9312210083007812
-0.0546875	-1.08001708984375
-0.05078125	-1.1604995727539062
-0.046875	-1.3968505859375
-0.04296875	-1.3024368286132812
-0.0390625	-1.36419677734375
-0.03515625	-1.3569717407226562
-0.03125	-1.130859375
-0.02734375	-1.5397415161132812
-0.0234375	-1.82342529296875
-0.01953125	-1.8320083618164062
-0.015625	-1.7156982421875
-0.01171875	-2.2617263793945312
-0.0078125	-2.30780029296875
-0.00390625	-2.9039077758789062
0.0	-4.5
0.00390625	-2.8961334228515625
0.0078125	-2.2918701171875
0.01171875	-2.2384796142578125
0.015625	-1.686279296875
0.01953125	-1.7923736572265625
0.0234375	-1.7762451171875
0.02734375	-1.4824981689453125
0.03125	-1.05859375
0.03515625	-1.2851715087890625
0.0390625	-1.2894287109375
0.04296875	-1.2188262939453125
0.046875	-1.302490234375
0.05078125	-1.0675201416015625
0.0546875	-0.9788818359375
0.05859375	-0.8328399658203125
0.0625	-0.48828125
0.06640625	-0.7199859619140625
0.0703125	-0.7781982421875
0.07421875	-0.7239532470703125
0.078125	-0.740966796875
0.08203125	-0.7046051025390625
0.0859375	-0.6473388671875
0.08984375	-0.6803741455078125
0.09375	-0.81640625
0.09765625	-0.5869293212890625
0.1015625	-0.4525146484375
0.10546875	-0.4258575439453125
0.109375	-0.402099609375
0.11328125	-0.2408599853515625
0.1171875	-0.2064208984375
0.12109375	-0.0071563720703125
0.125	0.46875
0.12890625	0.0451507568359375
0.1328125	-0.0975341796875
0.13671875	-0.0847930908203125
0.140625	-0.211669921875
0.14453125	-0.1557769775390625
0.1484375	-0.1326904296875
0.15234375	-0.1891632080078125
0.15625	-0.28515625
0.16015625	-0.1891021728515625
0.1640625	-0.1575927734375
0.16796875	-0.1505889892578125
0.171875	-0.101318359375
0.17578125	-0.1345367431640625
0.1796875	-0.1322021484375
0.18359375	-0.1396026611328125
0.1875	-0.19140625
0.19140625	-0.1179351806640625
0.1953125	-0.0809326171875
0.19921875	-0.0711212158203125
0.203125	-0.049560546875
0.20703125	-0.0263824462890625
0.2109375	-0.0164794921875
0.21484375	0.0212860107421875
0.21875	0.09765625
0.22265625	0.0439300537109375
0.2265625	0.0220947265625
0.23046875	0.0428924560546875
0.234375	0.070556640625
0.23828125	0.0286712646484375
0.2421875	0.0455322265625
0.24609375	-0.0091094970703125
0.25	-0.1875
0.25390625	0.0341644287109375
0.2578125	0.1290283203125
0.26171875	0.1591033935546875
0.265625	0.257080078125
0.26953125	0.2531585693359375
0.2734375	0.2774658203125
0.27734375	0.3242645263671875
0.28125	0.36328125
0.28515625	0.3961029052734375
0.2890625	0.4400634765625
0.29296875	0.4648895263671875
0.296875	0.461181640625
0.30078125	0.5561370849609375
0.3046875	0.5865478515625
0.30859375	0.6770477294921875
0.3125	0.88671875
0.31640625	0.7205657958984375
0.3203125	0.6778564453125
0.32421875	0.6858367919921875
0.328125	0.616455078125
0.33203125	0.6910247802734375
0.3359375	0.7071533203125
0.33984375	0.7323455810546875
0.34375	0.82421875
0.34765625	0.7364349365234375
0.3515625	0.6793212890625
0.35546875	0.7104949951171875
0.359375	0.791259765625
0.36328125	0.6342620849609375
0.3671875	0.6519775390625
0.37109375	0.4827117919921875
0.375	-0.03125
0.37890625	0.5541839599609375
0.3828125	0.8028564453125
0.38671875	0.8470916748046875
0.390625	1.042236328125
0.39453125	1.0837249755859375
0.3984375	1.1192626953125
0.40234375	1.2954559326171875
0.40625	1.60546875
0.41015625	1.4136810302734375
0.4140625	1.3599853515625
0.41796875	1.4375457763671875
0.421875	1.496337890625
0.42578125	1.4467620849609375
0.4296875	1.5181884765625
0.43359375	1.4133758544921875
0.4375	1.02734375
0.44140625	1.5683441162109375
0.4453125	1.7921142578125
0.44921875	1.9188690185546875
0.453125	2.274658203125
0.45703125	2.1403656005859375
0.4609375	2.2393798828125
0.46484375	2.2319793701171875
0.46875	1.89453125
0.47265625	2.5173187255859375
0.4765625	2.9498291015625
0.48046875	2.9684295654296875
0.484375	2.801025390625
0.48828125	3.6251068115234375
0.4921875	3.6998291015625
0.49609375	4.6000213623046875
0.5	7.0
0.50390625	4.6000213623046875
0.5078125	3.6998291015625
0.51171875	3.6251068115234375
0.515625	2.801025390625
0.51953125	2.9684295654296875
0.5234375	2.9498291015625
0.52734375	2.5173187255859375
0.53125	1.89453125
0.53515625	2.2319793701171875
0.5390625	2.2393798828125
0.54296875	2.1403656005859375
0.546875	2.274658203125
0.55078125	1.9188690185546875
0.5546875	1.7921142578125
0.55859375	1.5683441162109375
0.5625	1.02734375
0.56640625	1.4133758544921875
0.5703125	1.5181884765625
0.57421875	1.4467620849609375
0.578125	1.496337890625
0.58203125	1.4375457763671875
0.5859375	1.3599853515625
0.58984375	1.4136810302734375
0.59375	1.60546875
0.59765625	1.2954559326171875
0.6015625	1.1192626953125
0.60546875	1.0837249755859375
0.609375	1.042236328125
0.61328125	0.8470916748046875
0.6171875	0.8028564453125
0.62109375	0.5541839599609375
0.625	-0.03125
0.62890625	0.4827117919921875
0.6328125	0.6519775390625
0.63671875	0.6342620849609375
0.640625	0.791259765625
0.64453125	0.7104949951171875
0.6484375	0.6793212890625
0.65234375	0.7364349365234375
0.65625	0.82421875
0.66015625	0.7323455810546875
0.6640625	0.7071533203125
0.66796875	0.6910247802734375
0.671875	0.616455078125
0.67578125	0.6858367919921875
0.6796875	0.6778564453125
0.68359375	0.7205657958984375
0.6875	0.88671875
0.69140625	0.6770477294921875
0.6953125	0.5865478515625
0.69921875	0.5561370849609375
0.703125	0.461181640625
0.70703125	0.4648895263671875
0.7109375	0.4400634765625
0.71484375	0.3961029052734375
0.71875	0.36328125
0.72265625	0.3242645263671875
0.7265625	0.2774658203125
0.73046875	0.2531585693359375
0.734375	0.257080078125
0.73828125	0.1591033935546875
0.7421875	0.1290283203125
0.74609375	0.0341644287109375
0.75	-0.1875
0.75390625	-0.0091094970703125
0.7578125	0.0455322265625
0.76171875	0.0286712646484375
0.765625	0.070556640625
0.76953125	0.0428924560546875
0.7734375	0.0220947265625
0.77734375	0.0439300537109375
0.78125	0.09765625
0.78515625	0.0212860107421875
0.7890625	-0.0164794921875
0.79296875	-0.0263824462890625
0.796875	-0.049560546875
0.80078125	-0.0711212158203125
0.8046875	-0.0809326171875
0.80859375	-0.1179351806640625
0.8125	-0.19140625
0.81640625	-0.1396026611328125
0.8203125	-0.1322021484375
0.82421875	-0.1345367431640625
0.828125	-0.101318359375
0.83203125	-0.1505889892578125
0.8359375	-0.1575927734375
0.83984375	-0.1891021728515625
0.84375	-0.28515625
0.84765625	-0.1891632080078125
0.8515625	-0.1326904296875
0.85546875	-0.1557769775390625
0.859375	-0.211669921875
0.86328125	-0.0847930908203125
0.8671875	-0.0975341796875
0.87109375	0.0451507568359375
0.875	0.46875
0.87890625	-0.0071563720703125
0.8828125	-0.2064208984375
0.88671875	-0.2408599853515625
0.890625	-0.402099609375
0.89453125	-0.4258575439453125
0.8984375	-0.4525146484375
0.90234375	-0.5869293212890625
0.90625	-0.81640625
0.91015625	-0.6803741455078125
0.9140625	-0.6473388671875
0.91796875	-0.7046051025390625
0.921875	-0.740966796875
0.92578125	-0.7239532470703125
0.9296875	-0.7781982421875
0.93359375	-0.7199859619140625
0.9375	-0.48828125
0.94140625	-0.8328399658203125
0.9453125	-0.9788818359375
0.94921875	-1.0675201416015625
0.953125	-1.302490234375
0.95703125	-1.2188262939453125
0.9609375	-1.2894287109375
0.96484375	-1.2851715087890625
0.96875	-1.05859375
0.97265625	-1.4824981689453125
0.9765625	-1.7762451171875
0.98046875	-1.7923736572265625
0.984375	-1.686279296875
0.98828125	-2.2384796142578125
0.9921875	-2.2918701171875
0.99609375	-2.8961334228515625
1.0	-4.5
1.00390625	-2.9039077758789062
1.0078125	-2.30780029296875
1.01171875	-2.2617263793945312
1.015625	-1.7156982421875
1.01953125	-1.8320083618164062
1.0234375	-1.82342529296875
1.02734375	-1.5397415161132812
1.03125	-1.130859375
1.03515625	-1.3569717407226562
1.0390625	-1.36419677734375
1.04296875	-1.3024368286132812
1.046875	-1.3968505859375
1.05078125	-1.1604995727539062
1.0546875	-1.08001708984375
1.05859375	-0.9312210083007812
1.0625	-0.564453125
1.06640625	-0.8365859985351562
1.0703125	-0.91424560546875
1.07421875	-0.8718948364257812
1.078125	-0.9149169921875
1.08203125	-0.8762588500976562
1.0859375	-0.82928466796875
1.08984375	-0.8684158325195312
1.09375	-0.994140625
1.09765625	-0.8008193969726562
1.1015625	-0.69378662109375
1.10546875	-0.6735305786132812
1.109375	-0.6458740234375
1.11328125	-0.5333023071289062
1.1171875	-0.50823974609375
1.12109375	-0.36115264892578125
1.125	-0.015625
1.12890625	-0.31974029541015625
1.1328125	-0.41961669921875
1.13671875	-0.41022491455078125
1.140625	-0.5057373046875
1.14453125	-0.45487213134765625
1.1484375	-0.43719482421875
1.15234375	-0.46802520751953125
1.15625	-0.509765625
1.16015625	-0.46787261962890625
1.1640625	-0.46038818359375
1.16796875	-0.44971466064453125
1.171875	-0.4017333984375
1.17578125	-0.45645904541015625
1.1796875	-0.45159912109375
1.18359375	-0.49256134033203125
1.1875	-0.634765625
1.19140625	-0.46378326416015625
1.1953125	-0.39373779296875
1.19921875	-0.37018585205078125
1.203125	-0.2879638671875
1.20703125	-0.30521392822265625
1.2109375	-0.28729248046875
1.21484375	-0.26416778564453125
1.21875	-0.271484375
1.22265625	-0.20755767822265625
1.2265625	-0.15179443359375
1.23046875	-0.13983917236328125
1.234375	-0.1595458984375
1.23828125	-0.04257965087890625
1.2421875	-0.02288818359375
1.24609375	0.09734344482421875
1.25	0.40625
1.25390625	0.11507415771484375
1.2578125	0.01104736328125
1.26171875	0.01091766357421875
1.265625	-0.0819091796875
1.26953125	-0.05423736572265625
1.2734375	-0.04754638671875
1.27734375	-0.09473419189453125
1.28125	-0.169921875
1.28515625	-0.11191558837890625
1.2890625	-0.09808349609375
1.29296875	-0.10254669189453125
1.296875	-0.0794677734375
1.30078125	-0.10733795166015625
1.3046875	-0.11468505859375
1.30859375	-0.12488555908203125
1.3125	-0.158203125
1.31640625	-0.12888336181640625
1.3203125	-0.11688232421875
1.32421875	-0.12049102783203125
1.328125	-0.1209716796875
1.33203125	-0.11093902587890625
1.3359375	-0.11395263671875
1.33984375	-0.09699249267578125
1.34375	-0.048828125
1.34765625	-0.10288238525390625
1.3515625	-0.13275146484375
1.35546875	-0.12720489501953125
1.359375	-0.1136474609375
1.36328125	-0.16397857666015625
1.3671875	-0.16204833984375
1.37109375	-0.22205352783203125
1.375	-0.390625
1.37890625	-0.20938873291015625
1.3828125	-0.13641357421875
1.38671875	-0.12604522705078125
1.390625	-0.0643310546875
1.39453125	-0.06327056884765625
1.3984375	-0.05633544921875
1.40234375	-0.01197052001953125
1.40625	0.060546875
1.41015625	0.01845550537109375
1.4140625	0.01031494140625
1.41796875	0.02684783935546875
1.421875	0.0318603515625
1.42578125	0.03768157958984375
1.4296875	0.05426025390625
1.43359375	0.04650115966796875
1.4375	0.005859375
1.44140625	0.07796478271484375
1.4453125	0.11016845703125
1.44921875	0.13347625732421875
1.453125	0.1885986328125
1.45703125	0.17012786865234375
1.4609375	0.18927001953125
1.46484375	0.18675994873046875
1.46875	0.126953125
1.47265625	0.23751068115234375
1.4765625	0.31304931640625
1.48046875	0.31792449951171875
1.484375	0.2935791015625
1.48828125	0.43178558349609375
1.4921875	0.44586181640625
1.49609375	0.5980758666992188
1.5	1.0
1.50390625	0.6019515991210938
1.5078125	0.45391845703125
1.51171875	0.44335174560546875
1.515625	0.3077392578125
1.51953125	0.33791351318359375
1.5234375	0.33673095703125
1.52734375	0.26689910888671875
1.53125	0.166015625
1.53515625	0.22310638427734375
1.5390625	0.22564697265625
1.54296875	0.21123504638671875
1.546875	0.2359619140625
1.55078125	0.17739105224609375
1.5546875	0.15826416015625
1.55859375	0.12151336669921875
1.5625	0.029296875
1.56640625	0.09993743896484375
1.5703125	0.12091064453125
1.57421875	0.11150360107421875
1.578125	0.1241455078125
1.58203125	0.11495208740234375
1.5859375	0.10430908203125
1.58984375	0.11498260498046875
1.59375	0.146484375
1.59765625	0.10054779052734375
1.6015625	0.07574462890625
1.60546875	0.07158660888671875
1.609375	0.0650634765625
1.61328125	0.03993988037109375
1.6171875	0.03472900390625
1.62109375	0.00115203857421875
1.625	-0.078125
1.62890625	-0.00748443603515625
1.6328125	0.01593017578125
1.63671875	0.01433563232421875
1.640625	0.0372314453125
1.64453125	0.02535247802734375
1.6484375	0.02178955078125
1.65234375	0.02880096435546875
1.65625	0.037109375
1.66015625	0.02993011474609375
1.6640625	0.02984619140625
1.66796875	0.02758026123046875
1.671875	0.0162353515625
1.67578125	0.03157806396484375
1.6796875	0.03082275390625
1.68359375	0.04332733154296875
1.6875	0.083984375
1.69140625	0.03694915771484375
1.6953125	0.01837158203125
1.69921875	0.01238250732421875
1.703125	-0.0106201171875
1.70703125	-0.00370025634765625
1.7109375	-0.00799560546875
1.71484375	-0.01245880126953125
1.71875	-0.005859375
1.72265625	-0.02713775634765625
1.7265625	-0.04437255859375
1.73046875	-0.04633331298828125
1.734375	-0.0384521484375
1.73828125	-0.07505035400390625
1.7421875	-0.07952880859375
1.74609375	-0.11774444580078125
1.75	-0.21875
1.75390625	-0.11972808837890625
1.7578125	-0.08319091796875
1.76171875	-0.08106231689453125
1.765625	-0.0477294921875
1.76953125	-0.05564117431640625
1.7734375	-0.05584716796875
1.77734375	-0.03876495361328125
1.78125	-0.013671875
1.78515625	-0.02884674072265625
1.7890625	-0.03021240234375
1.79296875	-0.02704620361328125
1.796875	-0.0335693359375
1.80078125	-0.01987457275390625
1.8046875	-0.01556396484375
1.80859375	-0.00739288330078125
1.8125	0.013671875
1.81640625	-0.00284576416015625
1.8203125	-0.00799560546875
1.82421875	-0.00592803955078125
1.828125	-0.0086669921875
1.83203125	-0.00736236572265625
1.8359375	-0.00506591796875
1.83984375	-0.00830841064453125
1.84375	-0.017578125
1.84765625	-0.00516510009765625
1.8515625	0.00152587890625
1.85546875	0.00200653076171875
1.859375	0.0025634765625
1.86328125	0.01039886474609375
1.8671875	0.01129150390625
1.87109375	0.02141571044921875
1.875	0.046875
1.87890625	0.02236175537109375
1.8828125	0.01348876953125
1.88671875	0.01317596435546875
1.890625	0.0050048828125
1.89453125	0.00734710693359375
1.8984375	0.00762939453125
1.90234375	0.00371551513671875
1.90625	-0.001953125
1.91015625	0.00167083740234375
1.9140625	0.00201416015625
1.91796875	0.00151824951171875
1.921875	0.0035400390625
1.92578125	-9.918212890625e-05
1.9296875	-0.00091552734375
1.93359375	-0.00324249267578125
1.9375	-0.009765625
1.94140625	-0.00376129150390625
1.9453125	-0.00164794921875
1.94921875	-0.00171661376953125
1.953125	0.0001220703125
1.95703125	-0.00046539306640625
1.9609375	-0.00067138671875
1.96484375	0.00029754638671875
1.96875	0.001953125
1.97265625	0.00051116943359375
1.9765625	6.103515625e-05
1.98046875	0.00011444091796875
1.984375	-0.0003662109375
1.98828125	-3.814697265625e-05
1.9921875	6.103515625e-05
1.99609375	-7.62939453125e-06
2.0	0.0
2.00390625	0.0
2.0078125	0.0
2.01171875	0.0
2.015625	0.0
2.01953125	0.0
2.0234375	0.0
2.02734375	0.0
2.03125	0.0
2.03515625	0.0
2.0390625	0.0
2.04296875	0.0
2.046875	0.0
2.05078125	0.0
2.0546875	0.0
2.05859375	0.0
2.0625	0.0
2.06640625	0.0
2.0703125	0.0
2.07421875	0.0
2.078125	0.0
2.08203125	0.0
2.0859375	0.0
2.08984375	0.0
2.09375	0.0
2.09765625	0.0
2.1015625	0.0
2.10546875	0.0
2.109375	0.0
2.11328125	0.0
2.1171875	0.0
2.12109375	0.0
2.125	0.0
2.12890625	0.0
2.1328125	0.0
2.13671875	0.0
2.140625	0.0
2.14453125	0.0
2.1484375	0.0
2.15234375	0.0
2.15625	0.0
2.16015625	0.0
2.1640625	0.0
2.16796875	0.0
2.171875	0.0
2.17578125	0.0
2.1796875	0.0
2.18359375	0.0
2.1875	0.0
2.19140625	0.0
2.1953125	0.0
2.19921875	0.0

